A massive multiphase plume of gas in Abell 2390's brightest cluster galaxy

We present new ALMA CO(2-1) observations tracing $2.2 \times 10^{10}$ solar masses of molecular gas in Abell 2390's brightest cluster galaxy, where half the gas is located in a one-sided plume extending 15 kpc out from the galaxy centre. This molecular gas has a smooth and positive velocity gradient, and is receding 250 km/s faster at its farthest point than at the galaxy centre. To constrain the plume's origin, we analyse our new observations alongside existing X-ray, optical and radio data. We consider the possibility that the plume is a jet-driven outflow with lifting aided by jet inflated X-ray bubbles, is a trail of gas stripped from the main galaxy by ram pressure, or is formed of more recently cooled and infalling gas. The galaxy's star formation and gas cooling rate suggest the lifespan of its molecular gas may be low compared with the plume's age -- which would favour a recently cooled plume. Molecular gas in close proximity to the active galactic nucleus is also indicated by 250 km/s wide CO(2-1) absorption against the radio core, as well as previously detected CO(1-0) and HI absorption. This absorption is optically thick and has a line of sight velocity towards the galaxy centre of 200 km/s. We discuss simple models to explain its origin.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
